Fermi surface topology and low-lying quasiparticle dynamics of parent Fe$_{1+x}$Te/Se Superconductor by orbital-polarization resolved ARPES

We report the first photoemission study of Fe$_{1+x}$Te - the host compound of the newly discovered iron-chalcogenide superconductors (maximum T$_c$ $\sim$ 27K). Our results reveal a pair of nearly electron-hole compensated Fermi pockets, strong Fermi velocity renormalization and an absence of a spin-density-wave gap. A shadow hole pocket is observed at the X-point of the Brillouin zone which is consistent with a long-range ordered magneto-structural groundstate. No signature of Fermi surface nesting instability associated with Q=($\pi$/2, $\pi$/2) is observed. Our results collectively reveal that the Fe$_{1+x}$Te series is dramatically different from the high T$_{c}$ pnictides and likely harbor unusual mechanism for superconductivity and magnetic order.

==> 00README.XXX.txt <==
B_FeTe_2009_May26_Condmat.dvi keepcomments
